Lifecycle Management of Resum\'es with Decentralized Identifiers and Verifiable Credentials

Trust in applications is crucial, especially for fast and efficient hiring processes. Applicants must present credentials that employers can trust without delays or risk of fraudulent information. This paper introduces a framework for managing digital resum\'e credentials using Decentralized Identifiers and Verifiable Credentials. We propose a framework for the issuance and verification of Verifiable Credentials in real time without intermediaries. We showcase the integration of the European Blockchain Service Infrastructure as a trust anchor. Furthermore, we demonstrate a streamlined application process, reducing verification times and fostering a reliable credentialing ecosystem across various sectors, including recruitment and professional certification.

==> working_folder/author.txt <==
\author{\IEEEauthorblockN{Patrick Herbke}
\IEEEauthorblockA{\textit{Service-centric Networking} \\
\textit{Technische Universität Berlin}\\
Berlin, Germany \\
p.herbke@tu-berlin.de}
\and
\IEEEauthorblockN{Anish Sapkota}
\IEEEauthorblockA{\textit{Service-centric Networking} \\
\textit{Technische Universität Berlin}\\
Berlin, Germany \\
anish.sapkota@campus.tu-berlin.de}
\and
\IEEEauthorblockN{Sid Lamichhane}
\IEEEauthorblockA{\textit{Service-centric Networking} \\
\textit{Technische Universität Berlin}\\
Berlin, Germany \\
lamichhane@tu-berlin.de}
}
